High Speed and High Dynamic Range Video with an Event Camera

Event cameras are novel sensors that report brightness changes in the form of a stream of asynchronous "events" instead of intensity frames. They offer significant advantages with respect to conventional cameras: high temporal resolution, high dynamic range, and no motion blur. While the stream of events encodes in principle the complete visual signal, the reconstruction of an intensity image from a stream of events is an ill-posed problem in practice. Existing reconstruction approaches are based on hand-crafted priors and strong assumptions about the imaging process as well as the statistics of natural images. In this work we propose to learn to reconstruct intensity images from event streams directly from data instead of relying on any hand-crafted priors. We propose a novel recurrent network to reconstruct videos from a stream of events, and train it on a large amount of simulated event data. During training we propose to use a perceptual loss to encourage reconstructions to follow natural image statistics. We further extend our approach to synthesize color images from color event streams. Our network surpasses state-of-the-art reconstruction methods by a large margin in terms of image quality (> 20%), while comfortably running in real-time. We show that the network is able to synthesize high framerate videos (> 5,000 frames per second) of high-speed phenomena (e.g. a bullet hitting an object) and is able to provide high dynamic range reconstructions in challenging lighting conditions. We also demonstrate the effectiveness of our reconstructions as an intermediate representation for event data. We show that off-the-shelf computer vision algorithms can be applied to our reconstructions for tasks such as object classification and visual-inertial odometry and that this strategy consistently outperforms algorithms that were specifically designed for event data.

==> images/comp_event_camera_dataset/boxes_6dof/timestamps.txt <==
0 1468941037.2765977383
65 1468941040.2708466053
130 1468941043.2650957108
195 1468941046.2593436241
260 1468941049.2535924911
325 1468941052.2478415966


==> images/comp_event_camera_dataset/calibration/timestamps.txt <==
0 1469008475.3446011543
71 1469008478.3312423229
142 1469008481.3178832531
213 1469008484.3045241833
284 1469008487.2911651134
355 1469008490.2778060436


==> images/comp_event_camera_dataset/dynamic_6dof/timestamps.txt <==
0 1473347522.0808217525
63 1473347525.0459396839
126 1473347528.0110576153
189 1473347530.9761755466
252 1473347533.9412934780
315 1473347536.9064118862


==> images/comp_event_camera_dataset/office_zigzag/timestamps.txt <==
0 1457355404.8199446201
26 1457355405.9656448364
52 1457355407.1113438606
78 1457355408.2570436001
104 1457355409.4027438164
130 1457355410.5484428406


==> images/comp_event_camera_dataset/poster_6dof/timestamps.txt <==
0 1468940298.9023714066
68 1468940301.8988163471
136 1468940304.8952612877
204 1468940307.8917064667
272 1468940310.8881514072


==> images/comp_event_camera_dataset/shapes_6dof/timestamps.txt <==
0 1468939998.1100649834
68 1468940001.1065101624
136 1468940004.1029551029
204 1468940007.0994000435
272 1468940010.0958452225


==> images/comp_event_camera_dataset/slider_depth/timestamps.txt <==
0 1461581615.9960274696
7 1461581616.2673842907
14 1461581616.5387423038
21 1461581616.8101003170
28 1461581617.0814573765
35 1461581617.3528153896


==> images/comp_synthetic/metrics.txt <==
sequence\_0000001280 && 0.082 & 0.055 & \bfseries 0.015 && 0.536 & 0.608 & \bfseries 0.827 && 0.492 & 0.466 & \bfseries 0.260 \\
sequence\_0000001281 && 0.151 & 0.135 & \bfseries 0.062 && 0.384 & 0.448 & \bfseries 0.598 && 0.536 & 0.559 & \bfseries 0.366 \\
sequence\_0000001282 && 0.069 & 0.078 & \bfseries 0.022 && 0.603 & 0.676 & \bfseries 0.816 && 0.423 & 0.415 & \bfseries 0.257 \\
sequence\_0000001283 && 0.067 & 0.050 & \bfseries 0.038 && 0.574 & 0.661 & \bfseries 0.749 && 0.447 & 0.426 & \bfseries 0.327 \\
sequence\_0000001284 && 0.078 & 0.058 & \bfseries 0.021 && 0.617 & 0.667 & \bfseries 0.854 && 0.406 & 0.418 & \bfseries 0.250 \\
sequence\_0000001285 && 0.077 & 0.077 & \bfseries 0.024 && 0.501 & 0.606 & \bfseries 0.743 && 0.525 & 0.538 & \bfseries 0.357 \\
sequence\_0000001286 && 0.068 & 0.039 & \bfseries 0.025 && 0.557 & 0.645 & \bfseries 0.765 && 0.439 & 0.476 & \bfseries 0.298 \\
\bottomrule
Mean && 0.085 & 0.070 & \bfseries 0.030 && 0.539 & 0.616 & \bfseries 0.765 && 0.467 & 0.471 & \bfseries 0.302 \\


==> images/comp_synthetic/sequence_0000001280/timestamps.txt <==
0 1.0171958400
3 1.1214135680
6 1.2249371120
9 1.3275321340
12 1.4301727520
15 1.5354041310
18 1.6388364370
21 1.7402579910
24 1.8433699940
27 1.9463109780


==> images/comp_synthetic/sequence_0000001281/timestamps.txt <==
0 1.0282390470
3 1.1401724950
6 1.2504027680
9 1.3564392890
12 1.4626721980
15 1.5650455890
18 1.6693955620
21 1.7751377650
24 1.8799468010
27 1.9869892050


==> images/comp_synthetic/sequence_0000001282/timestamps.txt <==
0 1.0075865110
3 1.1123095280
6 1.2155925120
9 1.3210335900
12 1.4386623040
15 1.5588108190
18 1.6684236610
21 1.7727329910
24 1.8740823000
27 1.9771999420


==> images/comp_synthetic/sequence_0000001283/timestamps.txt <==
0 1.0150188280
3 1.1205603020
6 1.2278942010
9 1.3311420680
12 1.4316632510
15 1.5342439310
18 1.6370441630
21 1.7404919890
24 1.8435210820
27 1.9469742080


==> images/comp_synthetic/sequence_0000001284/timestamps.txt <==
0 1.0023508500
3 1.1057007920
6 1.2101365690
9 1.3149044520
12 1.4208236070
15 1.5255025520
18 1.6285889700
21 1.7322978090
24 1.8363308390
27 1.9385616390


==> images/comp_synthetic/sequence_0000001285/timestamps.txt <==
0 1.0345850060
3 1.1373682230
6 1.2393434600
9 1.3415622990
12 1.4425605420
15 1.5463858010
18 1.6579595400
21 1.7598713510
24 1.8610326060
27 1.9631316390


==> images/comp_synthetic/sequence_0000001286/timestamps.txt <==
0 1.0077525260
3 1.1115411210
6 1.2137050210
9 1.3173919020
12 1.4219791760
15 1.5249861120
18 1.6265582320
21 1.7285122340
24 1.8311401240
27 1.9328353560


==> plots/VIO/overall_rel_trans_err.txt <==
      &      ours & uslam_events & uslam_full &  vinsmono_frames
3.00m &     0.08 & 0.08 & 0.05 &  0.96 
7.00m &     0.14 & 0.14 & 0.08 &  2.16 
11.00m &     0.20 & 0.19 & 0.10 &  3.52 
15.00m &     0.25 & 0.24 & 0.13 &  4.81 
19.00m &     0.30 & 0.29 & 0.15 &  6.06 


==> plots/VIO/overall_rel_trans_err_perc.txt <==
      &      ours & uslam_events & uslam_full &  vinsmono_frames
3.00m &     2.64 & 2.80 & 1.73 &  32.07 
7.00m &     2.06 & 2.00 & 1.09 &  30.87 
11.00m &     1.81 & 1.75 & 0.92 &  31.99 
15.00m &     1.68 & 1.61 & 0.85 &  32.07 
19.00m &     1.58 & 1.52 & 0.81 &  31.90 


==> plots/VIO/overall_rel_yaw_err.txt <==
      &      ours & uslam_events & uslam_full &  vinsmono_frames
3.00m &     0.93 & 0.91 & 0.71 &  1.67 
7.00m &     1.41 & 1.28 & 0.94 &  2.79 
11.00m &     1.87 & 1.60 & 1.16 &  3.83 
15.00m &     2.32 & 1.92 & 1.38 &  4.90 
19.00m &     2.73 & 2.16 & 1.51 &  5.95 


==> plots/VIO/workstation_translation_rmse.txt <==
      &      boxes_6dof & boxes_translation & dynamic_6dof & dynamic_translation & poster_6dof & poster_translation & shapes_6dof & shapes_translation &  hdr_boxes
ours &     0.62 & 0.15 & 0.15 & 0.08 & 0.12 & 0.05 & 1.09 & 0.18 &  0.34 
uslam_events &     0.41 & 0.81 & 0.27 & 0.23 & 0.20 & 0.09 & 0.29 & 0.32 &  0.44 
uslam_full &     0.34 & 0.26 & 0.11 & 0.09 & 0.22 & 0.06 & 0.25 & 0.17 &  0.37 
vinsmono_frames &     0.94 & 0.22 & 0.76 & 0.13 & 1.99 & 44.44 & 0.48 & 0.93 &  0.32 

